Dynamic Resource Allocation: Algorithmic Design Principles and Spectrum of Achievable Performances

Dynamic resource allocation problems are ubiquitous, arising in inventory management, order fulfillment, online advertising, and other applications. We initially focus on one of the simplest models of online resource allocation: the multisecretary problem. In the multisecretary problem, a decision maker sequentially hires up to $B$ out of $T$ candidates, and candidate ability values are drawn i.i.d. from a distribution $F$ on $[0,1]$. First, we investigate fundamental limits on performance as a function of the value distribution under consideration. We quantify performance in terms of regret, defined as the additive loss relative to the best performance achievable in hindsight. We present a novel fundamental regret lower bound scaling of $\Omega(T^{1/2 - 1/2(1 + \beta)})$ for distributions with gaps in their support, with $\beta$ quantifying the mass accumulation of types (values) around these gaps. This lower bound contrasts with the constant and logarithmic regret guarantees shown to be achievable in prior work, under specific assumptions on the value distribution. Second, we introduce a novel algorithmic principle, Conservativeness with respect to Gaps (CwG), which yields near-optimal performance with regret scaling of $\tilde{O}(T^{1/2 - 1/2(1 + \beta)})$ for any distribution in a class parameterized by the mass accumulation parameter $\beta$. We then turn to operationalizing the CwG principle across dynamic resource allocation problems. We study a general and practical algorithm, Repeatedly Act using Multiple Simulations (RAMS), which simulates possible futures to estimate a hindsight-based approximation of the value-to-go function. We establish that this algorithm inherits theoretical performance guarantees of algorithms tailored to the distribution of resource requests, including our CwG-based algorithm, and find that it outperforms them in numerical experiments.

==> discrete.dat <==
n   xn 
0.20833333  0.02380952
0.16666667  0.04761905
0.125  0.07142857
0.08333333 0.0952381
0.04166667  0.11904762
0.0   0.14285714
0.79166667 0.02380952
0.83333333 0.04761905
0.875 0.07142857
0.91666667 0.0952381
0.95833333 0.11904762
1.00  0.14285714

==> manysmall.dat <==
n xn
0.25 0.0
0.24958333333333335 2.773155851358847e-06
0.24916666666666668 5.546311702717694e-06
0.24875000000000003 8.319467554076542e-06
0.24833333333333335 1.1092623405435387e-05
0.24791666666666667 1.3865779256794234e-05
0.24750000000000003 1.6638935108153083e-05
0.24708333333333335 1.941209095951193e-05
0.24666666666666667 2.2185246810870774e-05
0.24625000000000002 2.495840266222962e-05
0.24583333333333335 2.773155851358847e-05
0.24541666666666667 3.0504714364947314e-05
0.24500000000000002 3.327787021630617e-05
0.24458333333333335 3.6051026067665005e-05
0.24416666666666667 3.882418191902386e-05
0.24375000000000002 4.1597337770382697e-05
0.24333333333333335 4.437049362174155e-05
0.24291666666666667 4.71436494731004e-05
0.24250000000000002 4.991680532445924e-05
0.24208333333333334 5.268996117581809e-05
0.24166666666666667 5.546311702717694e-05
0.24125000000000002 5.823627287853578e-05
0.24083333333333334 6.100942872989463e-05
0.2404166666666667 6.378258458125347e-05
0.24000000000000002 6.655574043261233e-05
0.23958333333333334 6.932889628397117e-05
0.2391666666666667 7.210205213533001e-05
0.23875000000000002 7.487520798668887e-05
0.23833333333333334 7.764836383804772e-05
0.2379166666666667 8.042151968940656e-05
0.23750000000000002 8.319467554076539e-05
0.23708333333333334 8.596783139212425e-05
0.2366666666666667 8.87409872434831e-05
0.23625000000000002 9.151414309484194e-05
0.23583333333333334 9.42872989462008e-05
0.2354166666666667 9.706045479755963e-05
0.23500000000000001 9.983361064891848e-05
0.23458333333333334 0.00010260676650027733
0.2341666666666667 0.00010537992235163618
0.23375 0.00010815307820299503
0.23333333333333334 0.00011092623405435388
0.2329166666666667 0.00011369938990571272
0.2325 0.00011647254575707157
0.23208333333333334 0.00011924570160843041
0.2316666666666667 0.00012201885745978926
0.23125 0.00012479201331114812
0.23083333333333333 0.00012756516916250695
0.2304166666666667 0.0001303383250138658
0.23 0.00013311148086522467
0.22958333333333336 0.00013588463671658347
0.22916666666666669 0.00013865779256794233
0.22875 0.0001414309484193012
0.22833333333333336 0.00014420410427066002
0.22791666666666668 0.00014697726012201888
0.2275 0.00014975041597337774
0.22708333333333336 0.00015252357182473657
0.22666666666666668 0.00015529672767609543
0.22625 0.0001580698835274543
0.22583333333333336 0.00016084303937881312
0.22541666666666668 0.00016361619523017198
0.225 0.00016638935108153079
0.22458333333333336 0.00016916250693288965
0.22416666666666668 0.0001719356627842485
0.22375 0.00017470881863560734
0.22333333333333336 0.0001774819744869662
0.22291666666666668 0.00018025513033832505
0.2225 0.00018302828618968389
0.22208333333333335 0.00018580144204104275
0.22166666666666668 0.0001885745978924016
0.22125 0.00019134775374376044
0.22083333333333335 0.00019412090959511927
0.22041666666666668 0.0001968940654464781
0.22 0.00019966722129783696
0.21958333333333335 0.00020244037714919582
0.21916666666666668 0.00020521353300055465
0.21875000000000003 0.0002079866888519135
0.21833333333333335 0.00021075984470327237
0.21791666666666668 0.0002135330005546312
0.21750000000000003 0.00021630615640599006
0.21708333333333335 0.00021907931225734892
0.21666666666666667 0.00022185246810870775
0.21625000000000003 0.00022462562396006658
0.21583333333333335 0.00022739877981142544
0.21541666666666667 0.00023017193566278427
0.21500000000000002 0.00023294509151414313
0.21458333333333335 0.00023571824736550196
0.21416666666666667 0.00023849140321686082
0.21375000000000002 0.00024126455906821968
0.21333333333333335 0.00024403771491957852
0.21291666666666667 0.0002468108707709374
0.21250000000000002 0.00024958402662229623
0.21208333333333335 0.00025235718247365504
0.21166666666666667 0.0002551303383250139
0.21125000000000002 0.00025790349417637276
0.21083333333333334 0.0002606766500277316
0.21041666666666667 0.0002634498058790904
0.21000000000000002 0.00026622296173044933
0.20958333333333334 0.00026899611758180814
0.20916666666666667 0.00027176927343316694
0.20875000000000002 0.00027454242928452586
0.20833333333333334 0.00027731558513588466
0.20791666666666667 0.0002800887409872435
0.20750000000000002 0.0002828618968386024
0.20708333333333334 0.00028563505268996124
0.2066666666666667 0.00028840820854132004
0.20625000000000002 0.00029118136439267896
0.20583333333333334 0.00029395452024403776
0.2054166666666667 0.0002967276760953966
0.20500000000000002 0.0002995008319467555
0.20458333333333334 0.0003022739877981143
0.2041666666666667 0.00030504714364947314
0.20375000000000001 0.000307820299500832
0.20333333333333334 0.00031059345535219086
0.2029166666666667 0.00031336661120354967
0.2025 0.0003161397670549086
0.20208333333333334 0.0003189129229062674
0.2016666666666667 0.00032168607875762624
0.20125 0.00032445923460898505
0.20083333333333334 0.00032723239046034396
0.2004166666666667 0.00033000554631170277
0.2 0.00033277870216306157
0.19958333333333333 0.0003355518580144205
0.1991666666666667 0.0003383250138657793
0.19875 0.00034109816971713815
0.19833333333333333 0.000343871325568497
0.19791666666666669 0.00034664448141985587
0.1975 0.00034941763727121467
0.19708333333333333 0.0003521907931225736
0.19666666666666668 0.0003549639489739324
0.19625 0.0003577371048252912
0.19583333333333336 0.0003605102606766501
0.19541666666666668 0.0003632834165280089
0.195 0.00036605657237936777
0.19458333333333336 0.00036882972823072663
0.19416666666666668 0.0003716028840820855
0.19375 0.0003743760399334443
0.19333333333333336 0.0003771491957848032
0.19291666666666668 0.000379922351636162
0.1925 0.0003826955074875209
0.19208333333333336 0.00038546866333887973
0.19166666666666668 0.00038824181919023854
0.19125 0.0003910149750415974
0.19083333333333335 0.0003937881308929562
0.19041666666666668 0.0003965612867443151
0.19 0.0003993344425956739
0.18958333333333335 0.0004021075984470328
0.18916666666666668 0.00040488075429839164
0.18875 0.0004076539101497505
0.18833333333333335 0.0004104270660011093
0.18791666666666668 0.0004132002218524682
0.1875 0.000415973377703827
0.18708333333333335 0.0004187465335551858
0.18666666666666668 0.00042151968940654474
0.18625 0.00042429284525790354
0.18583333333333335 0.0004270660011092624
0.18541666666666667 0.00042983915696062126
0.18500000000000003 0.0004326123128119801
0.18458333333333335 0.0004353854686633389
0.18416666666666667 0.00043815862451469784
0.18375000000000002 0.00044093178036605664
0.18333333333333335 0.0004437049362174155
0.18291666666666667 0.00044647809206877436
0.18250000000000002 0.00044925124792013317
0.18208333333333335 0.000452024403771492
0.18166666666666667 0.0004547975596228509
0.18125000000000002 0.00045757071547420974
0.18083333333333335 0.00046034387132556855
0.18041666666666667 0.0004631170271769274
0.18000000000000002 0.00046589018302828627
0.17958333333333334 0.0004686633388796451
0.17916666666666667 0.00047143649473100393
0.17875000000000002 0.00047420965058236284
0.17833333333333334 0.00047698280643372165
0.17791666666666667 0.00047975596228508045
0.17750000000000002 0.00048252911813643937
0.17708333333333334 0.00048530227398779817
0.17666666666666667 0.00048807542983915703
0.17625000000000002 0.0004908485856905158
0.17583333333333334 0.0004936217415418747
0.17541666666666667 0.0004963948973932337
0.17500000000000002 0.0004991680532445925
0.17458333333333334 0.0005019412090959513
0.17416666666666666 0.0005047143649473101
0.17375000000000002 0.0005074875207986689
0.17333333333333334 0.0005102606766500278
0.1729166666666667 0.0005130338325013867
0.17250000000000001 0.0005158069883527455
0.17208333333333334 0.0005185801442041043
0.1716666666666667 0.0005213533000554632
0.17125 0.000524126455906822
0.17083333333333334 0.0005268996117581808
0.1704166666666667 0.0005296727676095398
0.17 0.0005324459234608987
0.16958333333333334 0.0005352190793122575
0.1691666666666667 0.0005379922351636163
0.16875 0.0005407653910149751
0.16833333333333333 0.0005435385468663339
0.1679166666666667 0.0005463117027176929
0.1675 0.0005490848585690517
0.16708333333333333 0.0005518580144204105
0.16666666666666669 0.0005546311702717693
0.16625 0.0005574043261231282
0.16583333333333333 0.000560177481974487
0.16541666666666668 0.000562950637825846
0.165 0.0005657237936772048
0.16458333333333333 0.0005684969495285636
0.16416666666666668 0.0005712701053799225
0.16375 0.0005740432612312813
0.16333333333333333 0.0005768164170826401
0.16291666666666668 0.0005795895729339989
0.1625 0.0005823627287853579
0.16208333333333336 0.0005851358846367167
0.16166666666666668 0.0005879090404880755
0.16125 0.0005906821963394343
0.16083333333333336 0.0005934553521907932
0.16041666666666668 0.000596228508042152
0.16 0.000599001663893511
0.15958333333333335 0.0006017748197448698
0.15916666666666668 0.0006045479755962286
0.15875 0.0006073211314475875
0.15833333333333335 0.0006100942872989463
0.15791666666666668 0.0006128674431503051
0.1575 0.000615640599001664
0.15708333333333335 0.0006184137548530229
0.15666666666666668 0.0006211869107043817
0.15625 0.0006239600665557405
0.15583333333333335 0.0006267332224070993
0.15541666666666668 0.0006295063782584581
0.155 0.0006322795341098172
0.15458333333333335 0.000635052689961176
0.15416666666666667 0.0006378258458125348
0.15375 0.0006405990016638936
0.15333333333333335 0.0006433721575152525
0.15291666666666667 0.0006461453133666113
0.1525 0.0006489184692179701
0.15208333333333335 0.000651691625069329
0.15166666666666667 0.0006544647809206879
0.15125000000000002 0.0006572379367720467
0.15083333333333335 0.0006600110926234055
0.15041666666666667 0.0006627842484747643
0.15000000000000002 0.0006655574043261231
0.14958333333333335 0.0006683305601774822
0.14916666666666667 0.000671103716028841
0.14875000000000002 0.0006738768718801998
0.14833333333333334 0.0006766500277315586
0.14791666666666667 0.0006794231835829175
0.14750000000000002 0.0006821963394342763
0.14708333333333334 0.0006849694952856352
0.14666666666666667 0.000687742651136994
0.14625000000000002 0.0006905158069883528
0.14583333333333334 0.0006932889628397117
0.14541666666666667 0.0006960621186910705
0.14500000000000002 0.0006988352745424293
0.14458333333333334 0.0007016084303937883
0.14416666666666667 0.0007043815862451472
0.14375000000000002 0.000707154742096506
0.14333333333333334 0.0007099278979478648
0.14291666666666666 0.0007127010537992236
0.14250000000000002 0.0007154742096505824
0.14208333333333334 0.0007182473655019413
0.14166666666666666 0.0007210205213533002
0.14125000000000001 0.000723793677204659
0.14083333333333334 0.0007265668330560178
0.14041666666666666 0.0007293399889073767
0.14 0.0007321131447587355
0.13958333333333334 0.0007348863006100944
0.1391666666666667 0.0007376594564614533
0.13875 0.0007404326123128122
0.13833333333333334 0.000743205768164171
0.1379166666666667 0.0007459789240155298
0.1375 0.0007487520798668886
0.13708333333333333 0.0007515252357182474
0.1366666666666667 0.0007542983915696064
0.13625 0.0007570715474209652
0.13583333333333333 0.000759844703272324
0.13541666666666669 0.0007626178591236828
0.135 0.0007653910149750417
0.13458333333333333 0.0007681641708264006
0.13416666666666668 0.0007709373266777595
0.13375 0.0007737104825291183
0.13333333333333333 0.0007764836383804771
0.13291666666666668 0.000779256794231836
0.1325 0.0007820299500831948
0.13208333333333333 0.0007848031059345536
0.13166666666666668 0.0007875762617859124
0.13125 0.0007903494176372714
0.13083333333333333 0.0007931225734886302
0.13041666666666668 0.000795895729339989
0.13 0.0007986688851913478
0.12958333333333333 0.0008014420410427068
0.12916666666666668 0.0008042151968940656
0.12875 0.0008069883527454245
0.12833333333333335 0.0008097615085967833
0.12791666666666668 0.0008125346644481421
0.1275 0.000815307820299501
0.12708333333333335 0.0008180809761508598
0.12666666666666668 0.0008208541320022186
0.12625 0.0008236272878535775
0.12583333333333335 0.0008264004437049364
0.12541666666666668 0.0008291735995562952
0.125 0.000831946755407654
0.12458333333333334 0.0008347199112590128
0.12416666666666668 0.0008374930671103716
0.12375000000000001 0.0008402662229617307
0.12333333333333334 0.0008430393788130895
0.12291666666666667 0.0008458125346644483
0.12250000000000001 0.0008485856905158071
0.12208333333333334 0.000851358846367166
0.12166666666666667 0.0008541320022185248
0.12125000000000001 0.0008569051580698836
0.12083333333333333 0.0008596783139212425
0.12041666666666667 0.0008624514697726014
0.12000000000000001 0.0008652246256239602
0.11958333333333335 0.000867997781475319
0.11916666666666667 0.0008707709373266778
0.11875000000000001 0.0008735440931780367
0.11833333333333335 0.0008763172490293957
0.11791666666666667 0.0008790904048807545
0.11750000000000001 0.0008818635607321133
0.11708333333333334 0.0008846367165834721
0.11666666666666667 0.000887409872434831
0.11625 0.0008901830282861898
0.11583333333333334 0.0008929561841375487
0.11541666666666667 0.0008957293399889075
0.115 0.0008985024958402663
0.11458333333333334 0.0009012756516916252
0.11416666666666668 0.000904048807542984
0.11375 0.0009068219633943429
0.11333333333333334 0.0009095951192457018
0.11291666666666668 0.0009123682750970607
0.1125 0.0009151414309484195
0.11208333333333334 0.0009179145867997783
0.11166666666666668 0.0009206877426511371
0.11125 0.0009234608985024959
0.11083333333333334 0.0009262340543538548
0.11041666666666668 0.0009290072102052137
0.11 0.0009317803660565725
0.10958333333333334 0.0009345535219079313
0.10916666666666668 0.0009373266777592903
0.10875000000000001 0.0009400998336106491
0.10833333333333334 0.0009428729894620079
0.10791666666666667 0.0009456461453133668
0.10750000000000001 0.0009484193011647257
0.10708333333333334 0.0009511924570160845
0.10666666666666667 0.0009539656128674433
0.10625000000000001 0.0009567387687188021
0.10583333333333333 0.0009595119245701609
0.10541666666666667 0.0009622850804215199
0.10500000000000001 0.0009650582362728787
0.10458333333333333 0.0009678313921242375
0.10416666666666667 0.0009706045479755963
0.10375000000000001 0.0009733777038269553
0.10333333333333335 0.0009761508596783141
0.10291666666666667 0.000978924015529673
0.10250000000000001 0.0009816971713810317
0.10208333333333335 0.0009844703272323906
0.10166666666666667 0.0009872434830837495
0.10125 0.0009900166389351084
0.10083333333333334 0.0009927897947864673
0.10041666666666667 0.000995562950637826
0.1 0.000998336106489185
0.09958333333333334 0.0010011092623405436
0.09916666666666667 0.0010038824181919025
0.09875 0.0010066555740432615
0.09833333333333334 0.0010094287298946202
0.09791666666666668 0.001012201885745979
0.0975 0.0010149750415973378
0.09708333333333334 0.0010177481974486967
0.09666666666666668 0.0010205213533000556
0.09625 0.0010232945091514145
0.09583333333333334 0.0010260676650027734
0.09541666666666668 0.0010288408208541323
0.095 0.001031613976705491
0.09458333333333334 0.00103438713255685
0.09416666666666668 0.0010371602884082086
0.09375 0.0010399334442595675
0.09333333333333334 0.0010427066001109265
0.09291666666666668 0.0010454797559622852
0.09250000000000001 0.001048252911813644
0.09208333333333334 0.0010510260676650028
0.09166666666666667 0.0010537992235163617
0.09125000000000001 0.0010565723793677208
0.09083333333333334 0.0010593455352190795
0.09041666666666667 0.0010621186910704384
0.09000000000000001 0.0010648918469217973
0.08958333333333333 0.001067665002773156
0.08916666666666667 0.001070438158624515
0.08875000000000001 0.0010732113144758736
0.08833333333333333 0.0010759844703272326
0.08791666666666667 0.0010787576261785915
0.08750000000000001 0.0010815307820299502
0.08708333333333333 0.001084303937881309
0.08666666666666667 0.0010870770937326678
0.08625000000000001 0.0010898502495840267
0.08583333333333334 0.0010926234054353858
0.08541666666666667 0.0010953965612867445
0.085 0.0010981697171381034
0.08458333333333334 0.0011009428729894623
0.08416666666666667 0.001103716028840821
0.08375 0.00110648918469218
0.08333333333333334 0.0011092623405435386
0.08291666666666667 0.0011120354963948976
0.0825 0.0011148086522462565
0.08208333333333334 0.0011175818080976152
0.08166666666666667 0.001120354963948974
0.08125 0.0011231281198003328
0.08083333333333334 0.001125901275651692
0.08041666666666668 0.0011286744315030508
0.08 0.0011314475873544095
0.07958333333333334 0.0011342207432057684
0.07916666666666668 0.0011369938990571271
0.07875 0.001139767054908486
0.07833333333333334 0.001142540210759845
0.07791666666666668 0.0011453133666112037
0.0775 0.0011480865224625626
0.07708333333333334 0.0011508596783139215
0.07666666666666667 0.0011536328341652802
0.07625 0.001156405990016639
0.07583333333333334 0.0011591791458679978
0.07541666666666667 0.001161952301719357
0.07500000000000001 0.0011647254575707158
0.07458333333333333 0.0011674986134220745
0.07416666666666667 0.0011702717692734334
0.07375000000000001 0.0011730449251247921
0.07333333333333333 0.001175818080976151
0.07291666666666667 0.00117859123682751
0.07250000000000001 0.0011813643926788687
0.07208333333333333 0.0011841375485302276
0.07166666666666667 0.0011869107043815865
0.07125000000000001 0.0011896838602329452
0.07083333333333333 0.001192457016084304
0.07041666666666667 0.001195230171935663
0.07 0.001198003327787022
0.06958333333333334 0.0012007764836383808
0.06916666666666667 0.0012035496394897395
0.06875 0.0012063227953410984
0.06833333333333334 0.0012090959511924571
0.06791666666666667 0.001211869107043816
0.0675 0.001214642262895175
0.06708333333333334 0.0012174154187465337
0.06666666666666667 0.0012201885745978926
0.06625 0.0012229617304492513
0.06583333333333334 0.0012257348863006102
0.06541666666666666 0.001228508042151969
0.065 0.001231281198003328
0.06458333333333334 0.001234054353854687
0.06416666666666668 0.0012368275097060458
0.06375 0.0012396006655574045
0.06333333333333334 0.0012423738214087634
0.06291666666666668 0.0012451469772601221
0.0625 0.001247920133111481
0.06208333333333334 0.00125069328896284
0.06166666666666667 0.0012534664448141987
0.061250000000000006 0.0012562396006655576
0.060833333333333336 0.0012590127565169163
0.06041666666666667 0.0012617859123682752
0.060000000000000005 0.0012645590682196343
0.059583333333333335 0.001267332224070993
0.05916666666666667 0.001270105379922352
0.058750000000000004 0.0012728785357737108
0.058333333333333334 0.0012756516916250695
0.05791666666666667 0.0012784248474764285
0.0575 0.0012811980033277872
0.05708333333333334 0.001283971159179146
0.05666666666666667 0.001286744315030505
0.05625 0.0012895174708818637
0.05583333333333334 0.0012922906267332226
0.05541666666666667 0.0012950637825845813
0.055 0.0012978369384359402
0.05458333333333334 0.0013006100942872993
0.05416666666666667 0.001303383250138658
0.053750000000000006 0.001306156405990017
0.05333333333333334 0.0013089295618413758
0.05291666666666667 0.0013117027176927345
0.052500000000000005 0.0013144758735440935
0.052083333333333336 0.0013172490293954522
0.05166666666666667 0.001320022185246811
0.051250000000000004 0.00132279534109817
0.050833333333333335 0.0013255684969495287
0.05041666666666667 0.0013283416528008876
0.05 0.0013311148086522463
0.04958333333333333 0.0013338879645036054
0.04916666666666667 0.0013366611203549643
0.04875 0.001339434276206323
0.04833333333333334 0.001342207432057682
0.04791666666666667 0.0013449805879090406
0.0475 0.0013477537437603996
0.04708333333333334 0.0013505268996117585
0.04666666666666667 0.0013533000554631172
0.046250000000000006 0.001356073211314476
0.04583333333333334 0.001358846367165835
0.04541666666666667 0.0013616195230171937
0.045000000000000005 0.0013643926788685526
0.044583333333333336 0.0013671658347199113
0.04416666666666667 0.0013699389905712704
0.043750000000000004 0.0013727121464226293
0.043333333333333335 0.001375485302273988
0.04291666666666667 0.001378258458125347
0.0425 0.0013810316139767056
0.042083333333333334 0.0013838047698280646
0.04166666666666667 0.0013865779256794235
0.04125 0.0013893510815307822
0.04083333333333333 0.001392124237382141
0.04041666666666667 0.0013948973932335
0.04 0.0013976705490848587
0.03958333333333334 0.0014004437049362176
0.03916666666666667 0.0014032168607875765
0.03875 0.0014059900166389354
0.03833333333333334 0.0014087631724902943
0.03791666666666667 0.001411536328341653
0.037500000000000006 0.001414309484193012
0.037083333333333336 0.0014170826400443706
0.03666666666666667 0.0014198557958957296
0.036250000000000004 0.0014226289517470885
0.035833333333333335 0.0014254021075984472
0.035416666666666666 0.001428175263449806
0.035 0.0014309484193011648
0.034583333333333334 0.0014337215751525237
0.03416666666666667 0.0014364947310038826
0.03375 0.0014392678868552415
0.03333333333333333 0.0014420410427066004
0.03291666666666667 0.0014448141985579593
0.0325 0.001447587354409318
0.03208333333333334 0.001450360510260677
0.03166666666666667 0.0014531336661120357
0.03125 0.0014559068219633946
0.030833333333333334 0.0014586799778147535
0.030416666666666668 0.0014614531336661122
0.030000000000000002 0.001464226289517471
0.029583333333333336 0.0014669994453688298
0.029166666666666667 0.0014697726012201887
0.02875 0.0014725457570715478
0.028333333333333335 0.0014753189129229065
0.02791666666666667 0.0014780920687742654
0.0275 0.0014808652246256244
0.027083333333333334 0.001483638380476983
0.02666666666666667 0.001486411536328342
0.026250000000000002 0.0014891846921797007
0.025833333333333337 0.0014919578480310596
0.025416666666666667 0.0014947310038824185
0.025 0.0014975041597337772
0.024583333333333336 0.001500277315585136
0.02416666666666667 0.0015030504714364948
0.02375 0.0015058236272878537
0.023333333333333334 0.0015085967831392128
0.02291666666666667 0.0015113699389905715
0.022500000000000003 0.0015141430948419304
0.022083333333333333 0.0015169162506932894
0.021666666666666667 0.001519689406544648
0.02125 0.001522462562396007
0.020833333333333336 0.0015252357182473657
0.020416666666666666 0.0015280088740987246
0.02 0.0015307820299500835
0.019583333333333335 0.0015335551858014422
0.01916666666666667 0.001536328341652801
0.018750000000000003 0.0015391014975041598
0.018333333333333333 0.001541874653355519
0.017916666666666668 0.0015446478092068778
0.0175 0.0015474209650582365
0.017083333333333336 0.0015501941209095955
0.016666666666666666 0.0015529672767609541
0.01625 0.001555740432612313
0.015833333333333335 0.001558513588463672
0.015416666666666667 0.0015612867443150307
0.015000000000000001 0.0015640599001663896
0.014583333333333334 0.0015668330560177485
0.014166666666666668 0.0015696062118691072
0.01375 0.001572379367720466
0.013333333333333334 0.0015751525235718248
0.012916666666666668 0.001577925679423184
0.0125 0.0015806988352745428
0.012083333333333335 0.0015834719911259015
0.011666666666666667 0.0015862451469772605
0.011250000000000001 0.0015890183028286192
0.010833333333333334 0.001591791458679978
0.010416666666666668 0.001594564614531337
0.01 0.0015973377703826957
0.009583333333333334 0.0016001109262340546
0.009166666666666667 0.0016028840820854135
0.00875 0.0016056572379367722
0.008333333333333333 0.0016084303937881311
0.007916666666666667 0.00161120354963949
0.007500000000000001 0.001613976705490849
0.007083333333333334 0.0016167498613422079
0.006666666666666667 0.0016195230171935665
0.00625 0.0016222961730449255
0.005833333333333334 0.0016250693288962842
0.005416666666666667 0.001627842484747643
0.005 0.001630615640599002
0.004583333333333333 0.0016333887964503607
0.004166666666666667 0.0016361619523017196
0.0037500000000000003 0.0016389351081530783
0.0033333333333333335 0.0016417082640044372
0.002916666666666667 0.0016444814198557961
0.0025 0.001647254575707155
0.0020833333333333333 0.001650027731558514
0.0016666666666666668 0.0016528008874098729
0.00125 0.0016555740432612316
0.0008333333333333334 0.0016583471991125905
0.0004166666666666667 0.0016611203549639492
0.0 0.001663893510815308
0.75 0.0
0.7504166666666666 2.773155851358847e-06
0.7508333333333334 5.546311702717694e-06
0.75125 8.319467554076542e-06
0.7516666666666667 1.1092623405435387e-05
0.7520833333333333 1.3865779256794234e-05
0.7525 1.6638935108153083e-05
0.7529166666666667 1.941209095951193e-05
0.7533333333333333 2.2185246810870774e-05
0.75375 2.495840266222962e-05
0.7541666666666667 2.773155851358847e-05
0.7545833333333334 3.0504714364947314e-05
0.755 3.327787021630617e-05
0.7554166666666666 3.6051026067665005e-05
0.7558333333333334 3.882418191902386e-05
0.75625 4.1597337770382697e-05
0.7566666666666667 4.437049362174155e-05
0.7570833333333333 4.71436494731004e-05
0.7575 4.991680532445924e-05
0.7579166666666667 5.268996117581809e-05
0.7583333333333333 5.546311702717694e-05
0.75875 5.823627287853578e-05
0.7591666666666667 6.100942872989463e-05
0.7595833333333334 6.378258458125347e-05
0.76 6.655574043261233e-05
0.7604166666666666 6.932889628397117e-05
0.7608333333333334 7.210205213533001e-05
0.76125 7.487520798668887e-05
0.7616666666666667 7.764836383804772e-05
0.7620833333333333 8.042151968940656e-05
0.7625 8.319467554076539e-05
0.7629166666666667 8.596783139212425e-05
0.7633333333333333 8.87409872434831e-05
0.76375 9.151414309484194e-05
0.7641666666666667 9.42872989462008e-05
0.7645833333333333 9.706045479755963e-05
0.765 9.983361064891848e-05
0.7654166666666666 0.00010260676650027733
0.7658333333333334 0.00010537992235163618
0.76625 0.00010815307820299503
0.7666666666666667 0.00011092623405435388
0.7670833333333333 0.00011369938990571272
0.7675 0.00011647254575707157
0.7679166666666667 0.00011924570160843041
0.7683333333333333 0.00012201885745978926
0.76875 0.00012479201331114812
0.7691666666666667 0.00012756516916250695
0.7695833333333333 0.0001303383250138658
0.77 0.00013311148086522467
0.7704166666666666 0.00013588463671658347
0.7708333333333334 0.00013865779256794233
0.77125 0.0001414309484193012
0.7716666666666667 0.00014420410427066002
0.7720833333333333 0.00014697726012201888
0.7725 0.00014975041597337774
0.7729166666666667 0.00015252357182473657
0.7733333333333333 0.00015529672767609543
0.77375 0.0001580698835274543
0.7741666666666667 0.00016084303937881312
0.7745833333333333 0.00016361619523017198
0.775 0.00016638935108153079
0.7754166666666666 0.00016916250693288965
0.7758333333333334 0.0001719356627842485
0.77625 0.00017470881863560734
0.7766666666666666 0.0001774819744869662
0.7770833333333333 0.00018025513033832505
0.7775 0.00018302828618968389
0.7779166666666667 0.00018580144204104275
0.7783333333333333 0.0001885745978924016
0.77875 0.00019134775374376044
0.7791666666666667 0.00019412090959511927
0.7795833333333333 0.0001968940654464781
0.78 0.00019966722129783696
0.7804166666666666 0.00020244037714919582
0.7808333333333334 0.00020521353300055465
0.78125 0.0002079866888519135
0.7816666666666666 0.00021075984470327237
0.7820833333333334 0.0002135330005546312
0.7825 0.00021630615640599006
0.7829166666666667 0.00021907931225734892
0.7833333333333333 0.00022185246810870775
0.78375 0.00022462562396006658
0.7841666666666667 0.00022739877981142544
0.7845833333333333 0.00023017193566278427
0.785 0.00023294509151414313
0.7854166666666667 0.00023571824736550196
0.7858333333333334 0.00023849140321686082
0.78625 0.00024126455906821968
0.7866666666666666 0.00024403771491957852
0.7870833333333334 0.0002468108707709374
0.7875 0.00024958402662229623
0.7879166666666667 0.00025235718247365504
0.7883333333333333 0.0002551303383250139
0.78875 0.00025790349417637276
0.7891666666666667 0.0002606766500277316
0.7895833333333333 0.0002634498058790904
0.79 0.00026622296173044933
0.7904166666666667 0.00026899611758180814
0.7908333333333333 0.00027176927343316694
0.79125 0.00027454242928452586
0.7916666666666666 0.00027731558513588466
0.7920833333333334 0.0002800887409872435
0.7925 0.0002828618968386024
0.7929166666666667 0.00028563505268996124
0.7933333333333333 0.00028840820854132004
0.79375 0.00029118136439267896
0.7941666666666667 0.00029395452024403776
0.7945833333333333 0.0002967276760953966
0.795 0.0002995008319467555
0.7954166666666667 0.0003022739877981143
0.7958333333333334 0.00030504714364947314
0.79625 0.000307820299500832
0.7966666666666666 0.00031059345535219086
0.7970833333333334 0.00031336661120354967
0.7975 0.0003161397670549086
0.7979166666666667 0.0003189129229062674
0.7983333333333333 0.00032168607875762624
0.79875 0.00032445923460898505
0.7991666666666667 0.00032723239046034396
0.7995833333333333 0.00033000554631170277
0.8 0.00033277870216306157
0.8004166666666667 0.0003355518580144205
0.8008333333333333 0.0003383250138657793
0.80125 0.00034109816971713815
0.8016666666666666 0.000343871325568497
0.8020833333333334 0.00034664448141985587
0.8025 0.00034941763727121467
0.8029166666666667 0.0003521907931225736
0.8033333333333333 0.0003549639489739324
0.80375 0.0003577371048252912
0.8041666666666667 0.0003605102606766501
0.8045833333333333 0.0003632834165280089
0.805 0.00036605657237936777
0.8054166666666667 0.00036882972823072663
0.8058333333333333 0.0003716028840820855
0.80625 0.0003743760399334443
0.8066666666666666 0.0003771491957848032
0.8070833333333334 0.000379922351636162
0.8075 0.0003826955074875209
0.8079166666666666 0.00038546866333887973
0.8083333333333333 0.00038824181919023854
0.80875 0.0003910149750415974
0.8091666666666667 0.0003937881308929562
0.8095833333333333 0.0003965612867443151
0.81 0.0003993344425956739
0.8104166666666667 0.0004021075984470328
0.8108333333333333 0.00040488075429839164
0.81125 0.0004076539101497505
0.8116666666666666 0.0004104270660011093
0.8120833333333334 0.0004132002218524682
0.8125 0.000415973377703827
0.8129166666666667 0.0004187465335551858
0.8133333333333334 0.00042151968940654474
0.81375 0.00042429284525790354
0.8141666666666667 0.0004270660011092624
0.8145833333333333 0.00042983915696062126
0.815 0.0004326123128119801
0.8154166666666667 0.0004353854686633389
0.8158333333333333 0.00043815862451469784
0.81625 0.00044093178036605664
0.8166666666666667 0.0004437049362174155
0.8170833333333334 0.00044647809206877436
0.8175 0.00044925124792013317
0.8179166666666666 0.000452024403771492
0.8183333333333334 0.0004547975596228509
0.81875 0.00045757071547420974
0.8191666666666667 0.00046034387132556855
0.8195833333333333 0.0004631170271769274
0.8200000000000001 0.00046589018302828627
0.8204166666666667 0.0004686633388796451
0.8208333333333333 0.00047143649473100393
0.82125 0.00047420965058236284
0.8216666666666667 0.00047698280643372165
0.8220833333333333 0.00047975596228508045
0.8225 0.00048252911813643937
0.8229166666666666 0.00048530227398779817
0.8233333333333334 0.00048807542983915703
0.82375 0.0004908485856905158
0.8241666666666667 0.0004936217415418747
0.8245833333333333 0.0004963948973932337
0.825 0.0004991680532445925
0.8254166666666667 0.0005019412090959513
0.8258333333333333 0.0005047143649473101
0.82625 0.0005074875207986689
0.8266666666666667 0.0005102606766500278
0.8270833333333334 0.0005130338325013867
0.8275 0.0005158069883527455
0.8279166666666666 0.0005185801442041043
0.8283333333333334 0.0005213533000554632
0.82875 0.000524126455906822
0.8291666666666667 0.0005268996117581808
0.8295833333333333 0.0005296727676095398
0.83 0.0005324459234608987
0.8304166666666667 0.0005352190793122575
0.8308333333333333 0.0005379922351636163
0.83125 0.0005407653910149751
0.8316666666666667 0.0005435385468663339
0.8320833333333333 0.0005463117027176929
0.8325 0.0005490848585690517
0.8329166666666666 0.0005518580144204105
0.8333333333333334 0.0005546311702717693
0.83375 0.0005574043261231282
0.8341666666666667 0.000560177481974487
0.8345833333333333 0.000562950637825846
0.835 0.0005657237936772048
0.8354166666666667 0.0005684969495285636
0.8358333333333333 0.0005712701053799225
0.83625 0.0005740432612312813
0.8366666666666667 0.0005768164170826401
0.8370833333333333 0.0005795895729339989
0.8375 0.0005823627287853579
0.8379166666666666 0.0005851358846367167
0.8383333333333334 0.0005879090404880755
0.83875 0.0005906821963394343
0.8391666666666666 0.0005934553521907932
0.8395833333333333 0.000596228508042152
0.84 0.000599001663893511
0.8404166666666667 0.0006017748197448698
0.8408333333333333 0.0006045479755962286
0.84125 0.0006073211314475875
0.8416666666666667 0.0006100942872989463
0.8420833333333333 0.0006128674431503051
0.8425 0.000615640599001664
0.8429166666666666 0.0006184137548530229
0.8433333333333334 0.0006211869107043817
0.84375 0.0006239600665557405
0.8441666666666667 0.0006267332224070993
0.8445833333333334 0.0006295063782584581
0.845 0.0006322795341098172
0.8454166666666667 0.000635052689961176
0.8458333333333333 0.0006378258458125348
0.84625 0.0006405990016638936
0.8466666666666667 0.0006433721575152525
0.8470833333333333 0.0006461453133666113
0.8475 0.0006489184692179701
0.8479166666666667 0.000651691625069329
0.8483333333333334 0.0006544647809206879
0.84875 0.0006572379367720467
0.8491666666666666 0.0006600110926234055
0.8495833333333334 0.0006627842484747643
0.85 0.0006655574043261231
0.8504166666666667 0.0006683305601774822
0.8508333333333333 0.000671103716028841
0.8512500000000001 0.0006738768718801998
0.8516666666666667 0.0006766500277315586
0.8520833333333333 0.0006794231835829175
0.8525 0.0006821963394342763
0.8529166666666667 0.0006849694952856352
0.8533333333333334 0.000687742651136994
0.85375 0.0006905158069883528
0.8541666666666666 0.0006932889628397117
0.8545833333333334 0.0006960621186910705
0.855 0.0006988352745424293
0.8554166666666667 0.0007016084303937883
0.8558333333333333 0.0007043815862451472
0.85625 0.000707154742096506
0.8566666666666667 0.0007099278979478648
0.8570833333333333 0.0007127010537992236
0.8575 0.0007154742096505824
0.8579166666666667 0.0007182473655019413
0.8583333333333334 0.0007210205213533002
0.85875 0.000723793677204659
0.8591666666666666 0.0007265668330560178
0.8595833333333334 0.0007293399889073767
0.86 0.0007321131447587355
0.8604166666666667 0.0007348863006100944
0.8608333333333333 0.0007376594564614533
0.86125 0.0007404326123128122
0.8616666666666667 0.000743205768164171
0.8620833333333333 0.0007459789240155298
0.8625 0.0007487520798668886
0.8629166666666667 0.0007515252357182474
0.8633333333333333 0.0007542983915696064
0.86375 0.0007570715474209652
0.8641666666666666 0.000759844703272324
0.8645833333333334 0.0007626178591236828
0.865 0.0007653910149750417
0.8654166666666667 0.0007681641708264006
0.8658333333333333 0.0007709373266777595
0.86625 0.0007737104825291183
0.8666666666666667 0.0007764836383804771
0.8670833333333333 0.000779256794231836
0.8675 0.0007820299500831948
0.8679166666666667 0.0007848031059345536
0.8683333333333334 0.0007875762617859124
0.86875 0.0007903494176372714
0.8691666666666666 0.0007931225734886302
0.8695833333333334 0.000795895729339989
0.87 0.0007986688851913478
0.8704166666666666 0.0008014420410427068
0.8708333333333333 0.0008042151968940656
0.87125 0.0008069883527454245
0.8716666666666667 0.0008097615085967833
0.8720833333333333 0.0008125346644481421
0.8725 0.000815307820299501
0.8729166666666667 0.0008180809761508598
0.8733333333333333 0.0008208541320022186
0.87375 0.0008236272878535775
0.8741666666666666 0.0008264004437049364
0.8745833333333334 0.0008291735995562952
0.875 0.000831946755407654
0.8754166666666667 0.0008347199112590128
0.8758333333333334 0.0008374930671103716
0.87625 0.0008402662229617307
0.8766666666666667 0.0008430393788130895
0.8770833333333333 0.0008458125346644483
0.8775 0.0008485856905158071
0.8779166666666667 0.000851358846367166
0.8783333333333334 0.0008541320022185248
0.87875 0.0008569051580698836
0.8791666666666667 0.0008596783139212425
0.8795833333333334 0.0008624514697726014
0.88 0.0008652246256239602
0.8804166666666666 0.000867997781475319
0.8808333333333334 0.0008707709373266778
0.88125 0.0008735440931780367
0.8816666666666667 0.0008763172490293957
0.8820833333333333 0.0008790904048807545
0.8825000000000001 0.0008818635607321133
0.8829166666666667 0.0008846367165834721
0.8833333333333333 0.000887409872434831
0.88375 0.0008901830282861898
0.8841666666666667 0.0008929561841375487
0.8845833333333333 0.0008957293399889075
0.885 0.0008985024958402663
0.8854166666666667 0.0009012756516916252
0.8858333333333334 0.000904048807542984
0.88625 0.0009068219633943429
0.8866666666666667 0.0009095951192457018
0.8870833333333333 0.0009123682750970607
0.8875 0.0009151414309484195
0.8879166666666667 0.0009179145867997783
0.8883333333333333 0.0009206877426511371
0.88875 0.0009234608985024959
0.8891666666666667 0.0009262340543538548
0.8895833333333334 0.0009290072102052137
0.89 0.0009317803660565725
0.8904166666666666 0.0009345535219079313
0.8908333333333334 0.0009373266777592903
0.89125 0.0009400998336106491
0.8916666666666666 0.0009428729894620079
0.8920833333333333 0.0009456461453133668
0.8925000000000001 0.0009484193011647257
0.8929166666666667 0.0009511924570160845
0.8933333333333333 0.0009539656128674433
0.89375 0.0009567387687188021
0.8941666666666667 0.0009595119245701609
0.8945833333333333 0.0009622850804215199
0.895 0.0009650582362728787
0.8954166666666666 0.0009678313921242375
0.8958333333333334 0.0009706045479755963
0.89625 0.0009733777038269553
0.8966666666666667 0.0009761508596783141
0.8970833333333333 0.000978924015529673
0.8975 0.0009816971713810317
0.8979166666666667 0.0009844703272323906
0.8983333333333333 0.0009872434830837495
0.89875 0.0009900166389351084
0.8991666666666667 0.0009927897947864673
0.8995833333333334 0.000995562950637826
0.9 0.000998336106489185
0.9004166666666666 0.0010011092623405436
0.9008333333333334 0.0010038824181919025
0.90125 0.0010066555740432615
0.9016666666666666 0.0010094287298946202
0.9020833333333333 0.001012201885745979
0.9025 0.0010149750415973378
0.9029166666666667 0.0010177481974486967
0.9033333333333333 0.0010205213533000556
0.90375 0.0010232945091514145
0.9041666666666667 0.0010260676650027734
0.9045833333333333 0.0010288408208541323
0.905 0.001031613976705491
0.9054166666666666 0.00103438713255685
0.9058333333333334 0.0010371602884082086
0.90625 0.0010399334442595675
0.9066666666666667 0.0010427066001109265
0.9070833333333334 0.0010454797559622852
0.9075 0.001048252911813644
0.9079166666666667 0.0010510260676650028
0.9083333333333333 0.0010537992235163617
0.90875 0.0010565723793677208
0.9091666666666667 0.0010593455352190795
0.9095833333333334 0.0010621186910704384
0.91 0.0010648918469217973
0.9104166666666667 0.001067665002773156
0.9108333333333334 0.001070438158624515
0.91125 0.0010732113144758736
0.9116666666666666 0.0010759844703272326
0.9120833333333334 0.0010787576261785915
0.9125 0.0010815307820299502
0.9129166666666667 0.001084303937881309
0.9133333333333333 0.0010870770937326678
0.9137500000000001 0.0010898502495840267
0.9141666666666667 0.0010926234054353858
0.9145833333333333 0.0010953965612867445
0.915 0.0010981697171381034
0.9154166666666667 0.0011009428729894623
0.9158333333333333 0.001103716028840821
0.91625 0.00110648918469218
0.9166666666666667 0.0011092623405435386
0.9170833333333334 0.0011120354963948976
0.9175 0.0011148086522462565
0.9179166666666667 0.0011175818080976152
0.9183333333333333 0.001120354963948974
0.91875 0.0011231281198003328
0.9191666666666667 0.001125901275651692
0.9195833333333333 0.0011286744315030508
0.92 0.0011314475873544095
0.9204166666666667 0.0011342207432057684
0.9208333333333334 0.0011369938990571271
0.92125 0.001139767054908486
0.9216666666666666 0.001142540210759845
0.9220833333333334 0.0011453133666112037
0.9225 0.0011480865224625626
0.9229166666666667 0.0011508596783139215
0.9233333333333333 0.0011536328341652802
0.9237500000000001 0.001156405990016639
0.9241666666666667 0.0011591791458679978
0.9245833333333333 0.001161952301719357
0.925 0.0011647254575707158
0.9254166666666667 0.0011674986134220745
0.9258333333333333 0.0011702717692734334
0.92625 0.0011730449251247921
0.9266666666666666 0.001175818080976151
0.9270833333333334 0.00117859123682751
0.9275 0.0011813643926788687
0.9279166666666667 0.0011841375485302276
0.9283333333333333 0.0011869107043815865
0.92875 0.0011896838602329452
0.9291666666666667 0.001192457016084304
0.9295833333333333 0.001195230171935663
0.93 0.001198003327787022
0.9304166666666667 0.0012007764836383808
0.9308333333333334 0.0012035496394897395
0.93125 0.0012063227953410984
0.9316666666666666 0.0012090959511924571
0.9320833333333334 0.001211869107043816
0.9325 0.001214642262895175
0.9329166666666666 0.0012174154187465337
0.9333333333333333 0.0012201885745978926
0.9337500000000001 0.0012229617304492513
0.9341666666666667 0.0012257348863006102
0.9345833333333333 0.001228508042151969
0.935 0.001231281198003328
0.9354166666666667 0.001234054353854687
0.9358333333333333 0.0012368275097060458
0.93625 0.0012396006655574045
0.9366666666666666 0.0012423738214087634
0.9370833333333334 0.0012451469772601221
0.9375 0.001247920133111481
0.9379166666666667 0.00125069328896284
0.9383333333333334 0.0012534664448141987
0.93875 0.0012562396006655576
0.9391666666666667 0.0012590127565169163
0.9395833333333333 0.0012617859123682752
0.94 0.0012645590682196343
0.9404166666666667 0.001267332224070993
0.9408333333333334 0.001270105379922352
0.94125 0.0012728785357737108
0.9416666666666667 0.0012756516916250695
0.9420833333333334 0.0012784248474764285
0.9425 0.0012811980033277872
0.9429166666666666 0.001283971159179146
0.9433333333333334 0.001286744315030505
0.94375 0.0012895174708818637
0.9441666666666667 0.0012922906267332226
0.9445833333333333 0.0012950637825845813
0.9450000000000001 0.0012978369384359402
0.9454166666666667 0.0013006100942872993
0.9458333333333333 0.001303383250138658
0.94625 0.001306156405990017
0.9466666666666667 0.0013089295618413758
0.9470833333333333 0.0013117027176927345
0.9475 0.0013144758735440935
0.9479166666666667 0.0013172490293954522
0.9483333333333334 0.001320022185246811
0.94875 0.00132279534109817
0.9491666666666667 0.0013255684969495287
0.9495833333333333 0.0013283416528008876
0.95 0.0013311148086522463
0.9504166666666667 0.0013338879645036054
0.9508333333333333 0.0013366611203549643
0.95125 0.001339434276206323
0.9516666666666667 0.001342207432057682
0.9520833333333334 0.0013449805879090406
0.9525 0.0013477537437603996
0.9529166666666666 0.0013505268996117585
0.9533333333333334 0.0013533000554631172
0.95375 0.001356073211314476
0.9541666666666667 0.001358846367165835
0.9545833333333333 0.0013616195230171937
0.9550000000000001 0.0013643926788685526
0.9554166666666667 0.0013671658347199113
0.9558333333333333 0.0013699389905712704
0.95625 0.0013727121464226293
0.9566666666666667 0.001375485302273988
0.9570833333333333 0.001378258458125347
0.9575 0.0013810316139767056
0.9579166666666666 0.0013838047698280646
0.9583333333333334 0.0013865779256794235
0.95875 0.0013893510815307822
0.9591666666666667 0.001392124237382141
0.9595833333333333 0.0013948973932335
0.96 0.0013976705490848587
0.9604166666666667 0.0014004437049362176
0.9608333333333333 0.0014032168607875765
0.96125 0.0014059900166389354
0.9616666666666667 0.0014087631724902943
0.9620833333333334 0.001411536328341653
0.9625 0.001414309484193012
0.9629166666666666 0.0014170826400443706
0.9633333333333334 0.0014198557958957296
0.96375 0.0014226289517470885
0.9641666666666666 0.0014254021075984472
0.9645833333333333 0.001428175263449806
0.9650000000000001 0.0014309484193011648
0.9654166666666667 0.0014337215751525237
0.9658333333333333 0.0014364947310038826
0.96625 0.0014392678868552415
0.9666666666666667 0.0014420410427066004
0.9670833333333333 0.0014448141985579593
0.9675 0.001447587354409318
0.9679166666666666 0.001450360510260677
0.9683333333333334 0.0014531336661120357
0.96875 0.0014559068219633946
0.9691666666666667 0.0014586799778147535
0.9695833333333334 0.0014614531336661122
0.97 0.001464226289517471
0.9704166666666667 0.0014669994453688298
0.9708333333333333 0.0014697726012201887
0.97125 0.0014725457570715478
0.9716666666666667 0.0014753189129229065
0.9720833333333334 0.0014780920687742654
0.9725 0.0014808652246256244
0.9729166666666667 0.001483638380476983
0.9733333333333334 0.001486411536328342
0.97375 0.0014891846921797007
0.9741666666666666 0.0014919578480310596
0.9745833333333334 0.0014947310038824185
0.975 0.0014975041597337772
0.9754166666666667 0.001500277315585136
0.9758333333333333 0.0015030504714364948
0.9762500000000001 0.0015058236272878537
0.9766666666666667 0.0015085967831392128
0.9770833333333333 0.0015113699389905715
0.9775 0.0015141430948419304
0.9779166666666667 0.0015169162506932894
0.9783333333333334 0.001519689406544648
0.97875 0.001522462562396007
0.9791666666666667 0.0015252357182473657
0.9795833333333334 0.0015280088740987246
0.98 0.0015307820299500835
0.9804166666666667 0.0015335551858014422
0.9808333333333333 0.001536328341652801
0.98125 0.0015391014975041598
0.9816666666666667 0.001541874653355519
0.9820833333333333 0.0015446478092068778
0.9825 0.0015474209650582365
0.9829166666666667 0.0015501941209095955
0.9833333333333334 0.0015529672767609541
0.98375 0.001555740432612313
0.9841666666666666 0.001558513588463672
0.9845833333333334 0.0015612867443150307
0.985 0.0015640599001663896
0.9854166666666667 0.0015668330560177485
0.9858333333333333 0.0015696062118691072
0.9862500000000001 0.001572379367720466
0.9866666666666667 0.0015751525235718248
0.9870833333333333 0.001577925679423184
0.9875 0.0015806988352745428
0.9879166666666667 0.0015834719911259015
0.9883333333333333 0.0015862451469772605
0.98875 0.0015890183028286192
0.9891666666666667 0.001591791458679978
0.9895833333333334 0.001594564614531337
0.99 0.0015973377703826957
0.9904166666666667 0.0016001109262340546
0.9908333333333333 0.0016028840820854135
0.99125 0.0016056572379367722
0.9916666666666667 0.0016084303937881311
0.9920833333333333 0.00161120354963949
0.9925 0.001613976705490849
0.9929166666666667 0.0016167498613422079
0.9933333333333334 0.0016195230171935665
0.99375 0.0016222961730449255
0.9941666666666666 0.0016250693288962842
0.9945833333333334 0.001627842484747643
0.995 0.001630615640599002
0.9954166666666666 0.0016333887964503607
0.9958333333333333 0.0016361619523017196
0.9962500000000001 0.0016389351081530783
0.9966666666666667 0.0016417082640044372
0.9970833333333333 0.0016444814198557961
0.9975 0.001647254575707155
0.9979166666666667 0.001650027731558514
0.9983333333333333 0.0016528008874098729
0.99875 0.0016555740432612316
0.9991666666666666 0.0016583471991125905
0.9995833333333334 0.0016611203549639492
1.0 0.001663893510815308

==> revision_plot_data_files/ccr_beta_0.dat <==
x y label
100 0.5189012680130841 f0
200 0.7343107661133884 f0
500 1.1346735377259676 f0
1000 1.6051101880381637 f0
2000 2.2358813687878856 f0
5000 3.269053940199857 f0
10000 4.228797143937732 f0
20000 5.1425564074583034 f0
50000 6.592561160927604 f0
100000 7.637779008655195 f0

==> revision_plot_data_files/ce_beta_0.dat <==
x y label
100 0.40866297 unif
200 0.48517766 unif
500 0.6166535 unif
1000 0.7035406 unif
2000 0.77842485 unif
5000 0.86476802 unif
10000 0.97002024 unif

==> revision_plot_data_files/ce_beta_1.dat <==
x y label
100 0.6024876783659769 1
200 0.7997467423625405 1
500 1.1102243340561373 1
1000 1.4187410008168704 1
2000 1.7778503647115547 1
5000 2.341715729469891 1
10000 2.8884895493104095 1

==> revision_plot_data_files/ce_beta_2.dat <==
x y label 
100 0.6874524071269705 2
200 0.9445470623200503 2
500 1.402523495833871 2
1000 1.858057891440884 2
2000 2.4501981359736646 2
5000 3.427024999298986 2
10000 4.4528085297820335 2

==> revision_plot_data_files/ce_beta_3.dat <==
x y label
100 0.734527140377806 3
200 1.0387997215751816 3
500 1.5902102266736717 3
1000 2.1658006931193405 3
2000 2.878315358766714 3
5000 4.1854467614704545 3
10000 5.515487771030195 3

==> revision_plot_data_files/ce_beta_4.dat <==
x y
100 0.7688495419241597
200 1.099808968033119
500 1.7264366644100446
1000 2.349373421101053
2000 3.180635346371829
5000 4.730626796763324
10000 6.3360405473753705

==> revision_plot_data_files/ce_beta_gap_0.dat <==
x y label
100 0.65037118 ce
200 0.9267524 ce
500 1.44084349 ce
1000 2.00796255 ce
2000 2.79432382 ce
5000 4.35259106 ce
10000 6.12838418 ce
20000 8.4496208 ce
50000 13.21706109 ce

==> revision_plot_data_files/cr_beta_0.dat <==
x y
100 0.65037118
200 0.9267524
500 1.44084349
1000 2.00796255
2000 2.79432382
5000 4.35259106
10000 6.12838418
20000 8.4496208
50000 13.21706109
100000 18.66625413

==> revision_plot_data_files/cwg_beta_0.dat <==
x y label
100 0.5189012680130841 cwg
200 0.7343107661133884 cwg
500 1.1346735377259676 cwg
1000 1.6051101880381637 cwg
2000 2.2358813687878856 cwg
5000 3.269053940199857 cwg
10000 4.228797143937732 cwg
20000 5.1425564074583034 cwg
50000 6.592561160927604 cwg

==> revision_plot_data_files/cwg_dp_beta_1.dat <==
x y
100 0.6024876783659769
200 0.7997467423625405
500 1.1102243340561373
1000 1.4187410008168704
2000 1.7778503647115547
5000 2.341715729469891
10000 2.8884895493104095

==> revision_plot_data_files/cwg_dp_beta_2.dat <==
x y
100 0.6874524071269705
200 0.9445470623200503
500 1.402523495833871
1000 1.858057891440884
2000 2.4501981359736646
5000 3.427024999298986
10000 4.4528085297820335

==> revision_plot_data_files/discrete_epsilon_166.dat <==
x y
100 0.16915
200 0.1741
500 0.1691
1000 0.1693
2000 0.16935
5000 0.168
10000 0.1707
20000 0.1734
50000 0.1666
100000 0.1699

==> revision_plot_data_files/discrete_epsilon_41.dat <==
x y
100 0.33865
200 0.5091
500 0.69745
1000 0.7449
2000 0.76735
5000 0.78125
10000 0.78105
20000 0.7832
50000 0.7774
100000 0.79135

==> revision_plot_data_files/discrete_epsilon_83.dat <==
x y label
100 0.3232 discrete83
200 0.37395 discrete83
500 0.37755 discrete83
1000 0.3868 discrete83
2000 0.3791 discrete83
5000 0.3788 discrete83
10000 0.3947 discrete83
20000 0.3764 discrete83
50000 0.38675 discrete83
100000 0.39745 discrete83

==> revision_plot_data_files/dp_beta_1.dat <==
x y
100 0.5104954283667861
200 0.6841131057978453
500 0.9761346524386215
1000 1.2280213821487447
2000 1.5306242463057227
5000 2.041841019210804
10000 2.494402524164824

==> revision_plot_data_files/dp_beta_2.dat <==
x y
100 0.5062359370810947
200 0.6943070487338375
500 1.0401161803241055
1000 1.3822931480828964
2000 1.8208314766846194
5000 2.5448977634368073
10000 3.328989221951444

==> revision_plot_data_files/dp_beta_3.dat <==
x y
100 0.468110574753847
200 0.6568704435765395
500 1.0158842483487498
1000 1.382954454796887
2000 1.8394207453529365
5000 2.673092250971871
10000 3.5713910938264015

==> revision_plot_data_files/dp_beta_4.dat <==
x y
100 0.429886569891815
200 0.607085801679143
500 0.9536130023436046
1000 1.3253209286590453
2000 1.7907024979484016
5000 2.653077359186345
10000 3.5666438493603927

==> revision_plot_data_files/ms_gap_beta_0_sim.dat <==
x y label
100 0.3049816648495304 rams
200 0.3983271272511367 rams
500 0.5451156599761848 rams
1000 0.6162782431718923 rams
2000 0.7344069702572585 rams
5000 0.9563899411388466 rams
10000 1.0412538024071873 rams
20000 1.3003320771266227 rams
50000 1.4876593376277525 rams

==> revision_plot_data_files/nrm_finite_bayes_selector.dat <==
x y std
10.0 0.19655 0.0066448194529860165
20.0 0.30130000000000007 0.00807785744430076
50.0 0.39894999999999975 0.01031868142463811
100.0 0.45339999999999825 0.011910085854960742
200.0 0.48205000000000664 0.012668134810215162
500.0 0.5565500000000208 0.013952450831022452
1000.0 0.5918499999998866 0.014267132307584614

==> revision_plot_data_files/nrm_finite_irt.dat <==
x y std
10.0 0.31420000000000003 0.007932568488289951
20.0 0.312 0.008581947617671424
50.0 0.5410999999999997 0.01291525442639243
100.0 0.5987999999999981 0.014473908491264769
200.0 0.690600000000007 0.017095963148591232
500.0 0.8239500000000205 0.02053512952289966
1000.0 1.039149999999896 0.024413093583549112

==> revision_plot_data_files/nrm_finite_sim_constant_50.dat <==
x y std
10.0 0.20375 0.006364803540727399
20.0 0.28845000000000004 0.008108864013398788
50.0 0.3560999999999996 0.009826223706804567
100.0 0.3946999999999982 0.011073267974352272
200.0 0.43740000000000623 0.012219053671881403
500.0 0.4572000000000221 0.012523477901500761
1000.0 0.5192499999999066 0.014817624632506358

==> revision_plot_data_files/rams_beta_1.dat <==
x y
100 0.51905613
200 0.70258506
500 1.0005144
1000 1.23104057
2000 1.54467921
5000 2.12186765
10000 2.55155043

==> revision_plot_data_files/rams_beta_2.dat <==
x y
100 0.51301842
200 0.71399265
500 1.084597
1000 1.40593204
2000 1.86880392
5000 2.66951377
10000 3.40214361

==> revision_plot_data_files/rams_beta_3.dat <==
x y
100 0.48938653
200 0.66601286
500 1.04782542
1000 1.39625114
2000 1.89317288
5000 2.79181238
10000 3.66525092

==> revision_plot_data_files/uniform.dat <==
x y label
100 0.40866297 unif
200 0.48517766 unif
500 0.6166535 unif
1000 0.7035406 unif
2000 0.77842485 unif
5000 0.86476802 unif
10000 0.97002024 unif
20000 1.0628436 unif
50000 1.1732923 unif
100000 1.27159995 unif
